Neural network training under semidefinite constraints

This paper is concerned with the training of neural networks (NNs) under semidefinite constraints, which allows for NN training with robustness and stability guarantees. In particular, we focus on Lipschitz bounds for NNs. Exploiting the banded structure of the underlying matrix constraint, we set up an efficient and scalable training scheme for NN training problems of this kind based on interior point methods. Our implementation allows to enforce Lipschitz constraints in the training of large-scale deep NNs such as Wasserstein generative adversarial networks (WGANs) via semidefinite constraints. In numerical examples, we show the superiority of our method and its applicability to WGAN training.

==> figures/scale_barriere.csv <==
n meantime sdtime
50 2.91206 2.2608250390649776
150 1.6461599999999998 0.34246503071577666
300 1.91852 0.37621042488144013
500 2.0691599999999997 0.3103446206702274
750 2.29182 0.21903003302839782
1050 2.58942 0.20359305023812369
1400 2.8111200000000003 0.1948323370976886
1800 2.9186799999999997 0.5272848601936847


==> figures/scale_barrieref.csv <==
n meantime sdtime
50 3.71124 1.688435573136144
150 3.80214 0.8451170186180698
300 5.1799 0.9201512999158573
500 7.11936 0.5796967976995887
750 9.9297 1.0788167933825512
1050 13.893920000000001 0.7268069414261694
1400 18.95988 1.171310342084319
1800 25.49592 2.8341699911131504


==> figures/scale_nominell.csv <==
n meantime sdtime
50 0.5523 0.2626229757055179
150 1.06702 0.3371896102538717
300 1.43926 0.4432493659567407
500 1.52344 0.3997429363452151
750 1.8810200000000001 0.6051702775600478
1050 1.89402 0.5211996118268135
1400 2.32582 0.6134630805173973
1800 2.33378 0.8011981498783064


==> figures/scale_projection.csv <==
n meantime sdtime
50 2.84376 1.692827758646592
150 8.11008 3.759413527784472
300 16.709 5.390884102301259
500 34.079240000000006 7.792082950619387
750 68.04644 7.794385976129799
1050 146.83212 25.753943729102495
1400 268.91996 72.85606419050892


==> figures/simulation_data.csv <==
methodname meanaccuarcy sdaccuray maxaccuracy mindaccuray meanlipschitz sdlipschitz maxlipschitz minlipschitz meanloss sdloss maxloss minloss meantime sdtime maxtime mintime meantrivlip sdtrivlip maxtrivlip mintrivlip
nominell 0.868875 0.0130654979561479 0.8975 0.8425 10780.2545 7078.36135551195 28197.4 3277.25 0.00945108052987216 0.00725122619587421 0.0224270567806668 0.000127461145259843 1 0.38164121405714 2.04940885830245 0.619022410446444 33574.31 24271.5789529083 104509 11170.1
projection 0.902375 0.0029774370822819 0.9075 0.895 48.259475 0.798094056503565 49.5475 45.9303 0.163510115188751 0.00456071655604138 0.173168427627084 0.155883429842503 7.34702664549144 1.61473846352521 10.7386624316217 5.1240515263808 165.76125 19.2682474167517 199.542 119.009
admm 0.85125 0.022963071039801 0.8925 0.8275 46.089295 3.66019283464899 49.107 33.0248 46.0892967441907 3.660195549417 49.1069905500462 33.0247598935444 78.7188988883007 55.9899993133682 232.111875772013 7.45473795659079 186.546935 30.7855676828962 200.342 85.3157
barrier 0.90375 0.00547121654902416 0.9175 0.895 43.9426 0.551737277295902 44.68 42.6171 0.157319583204865 0.00430223745110243 0.16539824623004 0.150370207864291 1.15966119640021 0.328099103287942 2.32503970354685 0.838185989059467 111.741905 8.13518462065115 126.575 96.6001
barrierwot 0.904736842105263 0.00275059802110091 0.9125 0.8975 47.9925842105263 0.110485787236579 48.0729 47.6441 0.14329536763133 0.00107301289903967 0.147204042641665 0.142331232956667 1.30625133506079 0.112418177380402 1.52567496029645 1.12263984471502 130.436684210526 1.07412952108681 132.052 128.498


==> figures/simulation_mnist.csv <==
methods times accuracies lipschitz maxlipschitz
nominell 1 0.97835 597.125166 639.44471
barrier 1.74160372257146 0.98252 16.694784 16.76104
admm 104.402015704273 0.883566666666667 7.80202333333333 7.83697


==> figures/testing_data.csv <==
x                           y                       label
-6.334894972150415526e-01 5.938284092491872279e-01 a
-8.987269293904152079e-01 -8.280663561337833212e-01 a
-1.355332389916525937e-01 4.060938885975451385e-01 b
-1.361833483276078116e-01 -4.480469847795802707e-01 b
1.780179464755160534e-01 -1.387323880485715755e-01 c
9.485241664326597988e-01 4.477169852145868045e-01 a
-8.418001084465909223e-02 -8.062932350286842187e-01 b
7.124188424495565553e-01 -6.280510834884180937e-01 a
-8.091058616305397688e-01 -1.679786170786206068e-01 a
2.007667722020467505e-01 -2.223471783119010947e-01 c
-9.265275908956223105e-01 -8.174124957170514350e-03 a
-7.368956050721977569e-01 5.656843944105127697e-02 b
-4.966457461620255032e-02 5.090543163817360384e-01 b
-7.597735512685988013e-01 5.804548453905995498e-01 a
6.038793154986341616e-01 6.899123238395377111e-01 a
1.318352616419098400e-01 -9.993502147443018568e-01 a
3.375182035591135499e-01 4.435558957230150146e-01 b
4.430669614609064055e-01 1.426439989992480672e-01 b
1.327439662703808754e-01 3.907245374115004832e-01 b
-2.520134070794111114e-01 3.945893645042883868e-01 b
-8.076392545391573030e-01 -5.108855860094261292e-01 a
6.060199099375085385e-01 8.678290777581447735e-01 a
4.526669359817374616e-01 9.640360467430120206e-01 a
5.503269973219511169e-01 3.296124912960765041e-01 b
8.595954115113551008e-01 -9.103658894429065285e-01 a
-2.730948946980056302e-01 1.020145048882736827e-01 c
-7.722127748304707939e-01 6.768940768317359691e-01 a
6.049024091460872832e-01 -4.498956543850263223e-02 b
1.875061146661076705e-01 -7.440071145772590988e-01 a
1.344418397571571777e-01 -7.304636429105781925e-01 b
6.342255011850588264e-01 6.503910962464591883e-01 a
5.728347639018978033e-01 -7.553607798019894570e-01 a
5.017072969059777066e-02 -4.782461924651004725e-01 b
-7.782405166393386864e-01 8.375184407394622443e-01 a
4.009821076287445329e-01 -7.697563992727989302e-01 a
-1.844422163618264499e-02 -2.758872921437072190e-01 c
8.523939414225585320e-01 6.770168869408375034e-01 a
-2.355466789059441624e-01 3.920031678683213450e-01 b
-7.871875635421663464e-01 -7.506637972047165430e-01 a
-3.639170815667267522e-01 -5.840417182800445861e-01 b
8.122874453578747822e-01 -2.189400255244215998e-01 a
7.876781444718565783e-01 -7.114741793380534585e-01 a
9.844615558500247054e-01 -8.060431537625902809e-01 a
3.792832888137327441e-01 -8.457251281535294041e-02 b
-2.810802123802369490e-01 -8.272815497620928937e-01 a
-9.553121198604919151e-01 -7.017906582472792643e-01 a
3.595411589689041509e-01 -3.327779338894942818e-01 b
-1.234779770584926162e-02 -9.640102775213379438e-01 a
5.454091312837117123e-01 2.532266531738884829e-01 b
8.559706178056789572e-01 6.837847559034766487e-01 a
-9.592035519780182096e-01 -7.907864602641714313e-01 a
-3.728343855692970443e-01 -6.994964417439577531e-01 a
-8.527167519623308767e-01 7.196418503740680261e-01 a
-6.517046637012444688e-01 4.982769252634591250e-01 a
-1.080804269434361142e-01 5.360132114470501641e-01 b
-4.105833256119606478e-01 -6.168334120138623256e-01 a
1.663717906525659096e-01 5.990672055187586942e-01 b
5.147825651160193861e-01 -5.927182096500249742e-02 b
-6.677870239046022061e-01 8.773620034570850379e-02 b
5.436875945872214899e-01 3.613800462980969463e-01 b
-4.664603029545346669e-01 7.890482828296287998e-01 a
1.442882545038617348e-01 -9.648032198972646967e-01 a
4.163081685566929480e-01 -8.084123364988429206e-01 a
-8.566077043491242549e-01 3.871670203074053518e-01 a
6.160428430876752071e-01 2.194303877033298988e-02 b
7.620376459003637137e-01 -1.837814413304017513e-01 a
-4.629518993315595576e-01 -2.846483073663859109e-01 b
7.230944124740497081e-01 6.823752817897452694e-01 a
9.815716879321434440e-02 -5.019216501346259740e-01 b
7.231979879769792063e-01 -1.857508767803686123e-01 a
4.110706573732803015e-02 5.061385423614472856e-02 c
-9.109223669972008608e-01 -7.881721258382934359e-01 a
-1.609640736866890798e-01 -3.048838275607017589e-01 c
6.661912576623794102e-01 5.877913461555108743e-01 a
2.228486111678149584e-01 -1.165974883512808091e-01 c
-1.824205864299455193e-01 -2.674382895454412434e-01 c
-1.506653708580878437e-01 -4.479854953701467579e-02 c
1.865357820899327113e-01 -9.425379027992903946e-01 a
8.693501162986383424e-01 1.463892001945534815e-01 a
4.687994496635741193e-01 5.016023650945971024e-01 b
4.916030802808846190e-02 9.481623394449274489e-01 a
7.585266797759688817e-01 9.257016014114751723e-01 a
1.291349083287693933e-01 -1.690073399911546925e-01 c
-6.713432571518322955e-01 3.492580800184863499e-02 b
-1.523906550717804009e-01 8.732102233432126326e-01 a
-9.034671220357013421e-01 9.940307523336497919e-01 a
8.530613851502526490e-01 7.689411379366062338e-01 a
2.453333763096416931e-01 -2.890973225544095637e-01 b
-8.454299619570593283e-01 -9.291974093742261243e-01 a
9.122441441429183229e-01 2.434407687451134450e-01 a
2.085753606647156033e-02 9.643472172577256529e-01 a
-7.601145030955358539e-01 -9.287284461260627566e-01 a
-5.088542325545846179e-01 -6.033213027519994665e-01 b
-4.719960954229678318e-01 6.743024653105955668e-01 a
-7.278294202163411164e-01 -1.639764441370772374e-01 b
-2.005011669320619916e-01 -1.470636049460565253e-01 c
3.692975389359887117e-02 2.053931851403902886e-01 c
5.067892047000788214e-01 6.986078646352826826e-01 a
8.425472156036062366e-02 9.486166834831994965e-01 a
4.976484675269796654e-01 -5.666858848198175203e-01 a
8.774110712304494797e-01 -8.553173494035990476e-01 a
-3.366957061926534323e-02 -6.929878687290669248e-03 c
5.904066502053544330e-01 8.567002658875360055e-01 a
6.889983933324714815e-01 3.372238787139814065e-01 a
9.022204421457840073e-01 5.466399936566501694e-03 a
-4.535090215738568631e-02 -1.381886477673077707e-02 c
6.807304815039620927e-01 1.077995909588724821e-02 b
6.132494991587211786e-02 -3.586891287599835998e-01 b
-6.787737242665530246e-01 -1.745087221570944536e-01 b
6.487889822769792314e-01 -5.931907617898368734e-01 a
3.081174164728617271e-01 9.181876824707451146e-01 a
-8.169925893018123997e-01 -4.143184793977234825e-01 a
5.584390854465928200e-01 7.200466887402969807e-01 a
5.702665702914611057e-01 5.079234938133039279e-01 a
8.845602732556765435e-01 7.921713968445227572e-01 a
6.963970704376081233e-01 -7.090063669142483427e-01 a
3.931821993074164912e-01 -5.220747439019477465e-01 b
-2.731191251492544048e-01 -8.866451719514658603e-01 a
4.900343245139080484e-01 6.182288269064033503e-01 a
8.800023387310662581e-01 -9.365271006555266897e-01 a
5.948883957976076609e-01 -8.378240137994510395e-01 a
5.153130508884329330e-03 3.106795234716825949e-01 c
3.288807786097871499e-01 6.932536713324690680e-01 a
2.261860279417975406e-01 8.134636025838239970e-01 a
-3.863905784239163310e-02 7.155669352344808942e-01 a
-7.791279528942967048e-01 4.768558671495719548e-01 a
-7.391695576807761903e-01 -8.509422303649893937e-01 a
2.823844550378806773e-01 7.734912599897381114e-02 c
-9.538545286774853249e-01 4.399349160004195625e-01 a
5.226465788475900265e-01 5.456436940948496961e-01 b
-4.165998599724149987e-01 7.783106497266523149e-02 b
-8.378757915434786874e-02 5.655258958180335860e-01 b
-1.162274477991840360e-01 3.459388903188973519e-01 c
1.430388324667117850e-01 -7.934063103985904419e-01 a
4.380244167071429828e-01 6.833610473195665946e-01 a
9.739053334774516735e-02 -7.350743119868203834e-01 a
-8.429655362574606237e-02 -3.454357754768953015e-01 c
-9.457377505406290297e-01 -3.421364008809901769e-02 a
7.068946811959953003e-02 -3.665088213646288118e-01 b
-5.566789413018116139e-01 1.962783683364170972e-01 b
4.914317582079932301e-01 -9.815154536325423340e-01 a
2.856079844795511580e-01 -3.013029729309810723e-01 c
9.866595592377969126e-02 -8.531943716768504160e-01 a
5.455450683400961953e-01 5.302510567603040403e-01 a
-6.711751219404444857e-01 -5.399373832339198209e-01 a
-3.187473689120083886e-01 -6.230409928466249525e-01 b
-6.952520786276306097e-01 4.777634708959894727e-01 a
-2.203528788548276829e-01 7.798884244402446431e-01 a
1.835329612562326407e-01 1.175946953304529696e-01 c
1.855098868123785660e-01 4.210640869557167321e-01 b
-9.164076324937806550e-01 -7.453689997396677480e-01 a
9.065561672082003142e-01 4.229243456143942925e-01 a
-5.349270987198684324e-02 -8.675546383381964599e-01 a
3.671106796742436007e-01 -7.250409813074298881e-01 a
-7.703097797485487508e-01 -1.725957083580365037e-01 a
-2.520632161729967624e-01 2.612364883679383354e-01 c
5.823406866096072498e-01 -5.688166918537602701e-01 a
3.140387567192988172e-01 -2.179820867685655639e-01 c
-9.451464161102800521e-01 -4.270298986172584854e-01 a
5.815224726853578385e-01 1.652821595234832408e-01 b
3.109555481952746003e-01 -2.884272785406423179e-01 b
1.801164831086456974e-01 4.810512916152289709e-01 b
2.090422696543647874e-01 -2.642883603449415197e-01 c
-5.235475167019330023e-01 -8.566995661590601774e-01 a
-3.920672268309530750e-01 -9.996073234899855997e-01 a
4.104564551138567552e-02 -8.300942686877754717e-02 c
1.953007556201336037e-02 -9.775045378302691379e-01 a
-2.456041199573666400e-01 3.687533803190565784e-01 b
-3.456095907730925010e-01 9.940013328937837844e-01 a
1.354986893558134398e-01 1.745728422136174629e-01 c
9.641589255002174230e-01 1.356941381613001596e-01 a
7.262287463091721129e-01 7.915696433661634224e-02 a
-4.010855901907997012e-01 4.373181926679410303e-01 b
-5.761860141350014786e-01 7.294272411877984474e-01 a
6.089204291931671342e-01 9.327641297447997193e-01 a
-9.630767669776330031e-01 8.860317436982836359e-01 a
-8.117040494302336651e-01 -9.368882908616569249e-01 a
-7.940158184450154533e-01 -7.021706032405909959e-01 a
-1.447620030591170170e-01 -3.370537540891833661e-01 b
-7.771559673845833682e-01 -1.904669739309272636e-01 a
1.010435369727489263e-01 -9.307611221027678461e-01 a
3.794603031747121324e-01 -3.533067964484686296e-01 b
9.515098360674061340e-01 -1.573611952408739967e-01 a
1.123246427347901477e-01 -4.709337029789928408e-03 c
-7.870118970372999012e-01 -1.889296724132094596e-02 b
-8.275211167458940142e-01 -2.437093422348322047e-01 a
-1.334108013731469811e-01 -7.687539387412152259e-01 a
3.839232968522880984e-01 -8.569931299566866389e-01 a
3.409220132454349184e-01 -4.178633073576725199e-01 b
-7.649347429585813263e-01 -6.681037194389030098e-01 a
-1.445437740379065250e-01 6.105595338771598879e-01 b
3.333328482077146937e-02 1.455851348800281109e-01 c
-8.329978955536871954e-01 7.420882616218902328e-01 a
-8.329293915845510377e-01 1.829634839154083981e-01 a
6.286998407692923063e-01 -8.361995608816386039e-02 b
1.183439049570083057e-01 4.899726950294376326e-01 b
6.242197188164111399e-01 -9.551835344099430802e-01 a
-6.569261852021524017e-01 5.846425212814498895e-01 a
-8.475414288639913085e-01 -5.435652556411862957e-01 a
-4.906264768388881592e-01 2.856614064203628622e-01 b
2.866592539252206251e-01 5.929128573227915311e-01 b
-7.388728785893972084e-01 -8.834991549668247401e-01 a
3.472558571718900033e-01 -1.928197516375815823e-01 c
-5.961294772703733535e-01 5.701196973110136401e-01 a
9.831963095919626916e-02 3.645797878191905372e-01 b
-2.245965518379433590e-01 2.463379759493222743e-01 b
-4.240949779865590408e-01 2.971044463011662806e-01 b
-6.289624482700142405e-01 8.175046168828892235e-02 b
-4.945483755903119505e-01 2.650297293306762558e-01 b
-7.966267640658319937e-01 -8.741253937651203287e-01 a
-1.627200212636712440e-01 9.953458294405304052e-01 a
7.417933897678772315e-01 -2.175212740482368456e-01 a
-4.444936644086194821e-01 4.130808112657859965e-01 b
-2.668311550593562842e-01 5.572488237340496031e-01 b
-6.893969353761186802e-02 -2.523567603436305262e-03 c
6.890424773746173237e-02 8.366580149510991493e-01 a
-3.608993120457992809e-02 5.369373546113409557e-01 b
8.681014281330501348e-02 7.758802359898384626e-01 b
4.539094295622314590e-01 7.238795180473529545e-01 a
-1.147919219029971405e-01 3.187063197998121211e-01 c
-1.756117518865352167e-01 9.756172003442233898e-01 a
-7.357296871517307046e-01 -1.953559979408225900e-01 b
-1.756622520052755210e-01 -8.605214860681127398e-01 a
-6.462246202071377787e-01 8.531027425991775104e-01 a
3.813787228827267839e-01 2.811711510729621999e-01 b
-3.215473922150702268e-01 -1.317396550701468438e-01 c
-6.377009752104809692e-01 5.915776674993051820e-01 a
-9.661816297302441292e-01 5.720432854160777403e-01 a
-9.823956293163775833e-01 -1.142779412241474724e-01 a
-9.496085816215642517e-01 4.149316804602496411e-01 a
-6.460736976955265831e-01 -3.261062319710330559e-01 b
1.360369831498053905e-02 2.017781566873289023e-01 c
-8.223895675431576180e-01 -4.322862030542085066e-02 a
-7.048896122340362336e-01 6.188581279845639660e-01 a
-2.457717902467604354e-01 -2.900334149487919788e-01 b
5.302494643437056787e-01 4.054598840910299540e-01 a
-2.856661911406472854e-01 -6.918286381386029582e-01 b
3.813365066647333990e-02 1.541181478297095619e-01 c
-3.242109276412317165e-01 -6.868646808804252935e-01 a
-9.163312326981951639e-01 -1.641310493325423003e-01 a
-8.985609530549538704e-01 1.635646661159002591e-01 a
-2.828775255687938639e-01 4.338020689539781038e-01 b
-5.508923443679056842e-01 -4.988758856022410537e-01 b
5.748178606069318519e-01 -9.200945535388751484e-01 a
8.800144191237182500e-01 -1.776264033162535672e-01 a
-1.015929965249042777e-01 1.072686588362816718e-01 c
9.076719023408750253e-01 -5.207461114107128086e-01 a
1.549646858422562001e-01 -5.851234161599909722e-01 b
5.962897932412163371e-01 -6.037888022080619699e-01 a
-2.228119741997689474e-01 4.520286557330337462e-01 b
2.362772994992028419e-01 -4.679598333401719934e-01 b
-6.945018886888949528e-01 9.967841690761425344e-01 a
2.652527139772811182e-01 -1.147609772945230588e-01 c
6.101960492289659754e-01 -7.185929074187429322e-01 a
2.302087482939874086e-02 9.108359906964160757e-01 a
-9.520448271906214455e-01 3.138977126484721047e-01 a
-4.232192540184838148e-01 -9.615520674420303671e-01 a
5.802062662596176867e-01 1.561215415711310062e-01 b
-6.902690078888906733e-02 7.395803495725976617e-01 a
8.253135241596813998e-01 9.383546136636358170e-01 a
-7.242015353262185595e-01 -5.449492128662092316e-01 a
-4.264027409684605363e-01 -3.920020860870574442e-01 b
-8.670785857187457424e-01 -4.182725203701553873e-01 a
-8.380302049591195068e-01 -8.262122161178138136e-01 a
-5.172622316054176217e-02 -6.009774798009019925e-01 b
-8.334185021284084005e-01 -7.055277075881694060e-02 a
4.509988104981146328e-01 -2.117955602006136306e-01 b
-2.432619213969471339e-01 3.920303593013387822e-01 b
-9.029598805089475988e-01 4.731183020831264407e-01 a
4.482306950507441989e-01 -6.045643819809973785e-01 b
-3.179065881959146633e-01 8.465301488060548163e-01 a
6.841555364133045103e-01 8.527402785512974148e-01 a
-9.291844311604053885e-01 8.003016101683990691e-02 a
9.199989801778811760e-01 1.727718791812686838e-01 a
5.373980902493467049e-01 5.287146193058109844e-01 a
-7.599515005601631401e-03 8.815563630637512915e-06 c
-5.855887796781691357e-01 4.969056141334418086e-01 a
6.735464749659192396e-01 5.301487815140348836e-02 b
8.927642862020874759e-01 -1.132783827233212470e-01 a
-1.268631327878053661e-01 -7.358311464750839637e-01 a
6.382665514173322396e-01 -1.824346421331735080e-02 b
5.205381996898212904e-01 3.694656295763703024e-01 b
-2.617606193335400011e-01 -6.771046806215927916e-01 a
6.395345411856481199e-01 -8.824873521733567205e-01 a
-3.380352657793659343e-01 6.680144482833181296e-01 a
9.292037718709260652e-01 6.166795970828653495e-02 a
3.268108667677063206e-01 5.884633934255825150e-01 b
-1.490645484806893961e-01 4.481179282647982376e-01 b
1.520566115875605639e-01 -6.547009309680418276e-01 b
1.127791043865697951e-01 1.544392539802008635e-01 c
-8.930848961570685418e-01 2.281695928791531713e-01 a
6.568961611619485996e-01 -2.222665276537878487e-01 b
-3.198923482021553966e-01 8.080797071903003115e-01 a
2.281410764231177613e-01 -7.705297109390887300e-01 b
8.183658473361623553e-01 -2.120871555166989886e-01 b
-6.238356736744701259e-01 4.801011051007644248e-01 a
5.890637982325785948e-01 -3.484719851677835489e-01 b
3.774800164793807866e-01 2.969455041219279945e-01 b
-6.435663755201701530e-01 -4.060838674086821865e-01 a
4.730620984720770306e-01 -4.250846290358962776e-01 b
-3.148524559314915816e-01 -2.909575531773485046e-01 b
8.998471052284102711e-01 -1.734912827808672287e-01 a
-4.151479275933231960e-01 -3.237496232534278207e-01 b
5.405648179745770054e-01 9.584878946819530565e-01 a
-4.561366006807121565e-02 5.292937111620601431e-01 b
4.399622412396597682e-01 5.753661550484474585e-01 b
-2.563289577175107414e-01 9.647403208787108664e-01 a
8.242175233059734207e-01 7.598449337777890555e-02 a
-5.819798448743673802e-01 -8.470973665663241725e-01 a
2.278975176039015338e-01 -2.643193194544017910e-01 c
-9.222630934485054333e-02 -4.169511031951800284e-02 c
6.839440995051204730e-01 -2.909646998780206495e-01 b
-9.287012770566382969e-02 -4.463107182052410415e-01 b
6.337874656329751666e-01 -6.398914279133440797e-01 a
4.908037204968143108e-01 1.136054387605744953e-01 b
-4.386232205864406541e-01 5.100976079670194174e-01 b
-1.929641337397487444e-01 3.630361177408445439e-01 b
7.490253770254253762e-01 4.923500738464612336e-01 a
-6.685293044192106571e-01 -9.064398632687553636e-01 a
4.831472663105458309e-01 -7.725583905360402515e-01 a
7.643107030516838041e-01 -6.527373875361734967e-01 a
-5.299029777355415138e-01 8.785239089569192306e-01 a
7.792805575486529968e-01 9.890013094113296876e-01 a
4.846917337205114418e-01 5.373133136264247600e-01 a
-4.110744608985159587e-01 7.497704063779888628e-01 a
-1.089700927685093301e-01 -8.777239200897384297e-01 a
-8.692122461338060990e-01 6.507319481707112274e-01 a
-6.552420117516439824e-01 -9.981754811398670935e-01 a
7.155652150113438470e-01 2.880402697343700247e-01 b
1.979917141730247465e-02 -4.922090808767503045e-01 b
-8.590118058734128592e-01 1.044324424015408148e-01 a
-9.340567228970750868e-01 4.780933957026380909e-01 a
-6.706289848991842106e-02 9.071356201262159580e-02 c
-4.161760727014702788e-01 7.776431932938010494e-01 a
-3.484311366509986740e-01 -9.293038033926765973e-01 a
8.495483236317369347e-02 -5.469364657074524683e-01 b
-5.437580294687305305e-01 -8.528940155806099543e-01 a
-6.052345782136963059e-01 4.278718988867868944e-02 b
4.218655900941590264e-01 6.511828464051174770e-01 a
-1.131971042940380645e-01 6.962722737324498201e-01 a
-5.516150934148957852e-01 -4.455861361256641118e-02 b
1.192010235545517549e-01 -2.687650636392209247e-01 c
-9.406267527214517976e-01 3.786436603415859192e-01 a
-9.352082210713941191e-01 7.857952990781471581e-01 a
-4.762105793193511794e-01 5.016831961044252441e-01 b
9.952988812968344146e-01 -2.379336300323735554e-01 a
-4.774905174600581059e-01 9.819008499417285485e-01 a
-4.102512842610130939e-01 5.066117691970031256e-01 b
-6.733716935376110602e-01 9.546145364367304431e-01 a
-9.981920200639198271e-01 -8.490137043018257668e-01 a
-7.305856921652664759e-01 2.193575453624729832e-02 b
2.381190694926857976e-01 7.060843149549180797e-01 a
1.172510562297999215e-01 9.396192161761867112e-01 a
-3.694838449911113099e-01 2.915172828086292078e-01 b
-9.848646909062364063e-01 -8.296078619961839706e-01 a
-8.136686640313306462e-02 8.890611478758265740e-01 a
-7.059277726762238636e-01 -7.960175868949606048e-01 a
-5.445036346553684403e-01 4.590312082373804170e-01 b
8.863243038112447181e-01 -8.511329799373910099e-01 a
3.280551813930574490e-01 -1.791581061171916289e-01 c
-4.768213621385890555e-01 4.252158118922471086e-01 b
-3.527377260334847442e-01 -7.913090897876968732e-01 a
5.898930536407620551e-01 -6.626874098231496646e-01 a
-7.367828235908324697e-01 -9.694463205569352482e-01 a
3.645031641017268953e-01 3.329938585016958275e-01 b
5.202307779995960502e-01 9.369594771871505579e-01 a
4.140831399608100316e-01 1.387476914877878720e-01 c
2.733980091721928130e-01 -7.062955544112536899e-02 c
4.160556875218679451e-02 9.970651791901372629e-01 a
3.484257622802242604e-01 -1.298336541536819766e-01 c
-6.138563996462376160e-01 8.147829009622638008e-01 a
9.948846238276625176e-01 1.121401317354782101e-01 a
-8.813470340106390744e-01 3.569118338993439998e-01 a
2.813721340147277150e-01 -7.749203093711038992e-01 a
-5.413308338184548152e-01 -6.928154994593198612e-01 a
9.545132687105064573e-01 -7.991177887705982474e-01 a
-6.103488915465171694e-02 -8.133953336045625093e-01 a
-1.208791413208394339e-01 -7.683566049663850261e-01 b
9.757579256195925144e-01 -7.888095911560724094e-01 a
6.972811745575020481e-01 7.020193997454466928e-01 a
-6.402602998748250229e-01 7.062701153275623422e-01 a
-9.721621509115860871e-01 1.134441143638449390e-01 a
6.985892905304929013e-01 4.637220197533900024e-01 a
9.244919099939092888e-01 5.687357182656191945e-01 a
2.458480472855157917e-01 7.592791647002483657e-01 a
-3.282848058435552385e-01 -5.670572234104129805e-01 b
-7.484868378944475875e-01 1.267027598614947070e-01 a
-9.351654685055190708e-01 -6.878394617555092516e-01 a
-8.758305556465235675e-01 -4.407272446651999687e-01 a
5.776954317323961252e-01 4.002185724337192774e-02 b
4.027249205170206903e-01 6.190942584253675829e-01 a
-4.431262401336950596e-01 7.941352024401233667e-01 a
3.979241573545144739e-02 9.732926266405463878e-01 a
3.259709053826755909e-01 -2.102789066053818434e-01 b
-3.919719282377633895e-01 -8.016155078180520199e-02 c
5.554398458097657976e-01 1.499120007718655057e-01 b
7.726339472748144921e-02 8.952661605144991430e-01 a
1.273530392583026583e-01 -4.596300631538079440e-01 b
2.153248983563953445e-01 4.837303846616589631e-01 b
-5.894873976301771012e-01 7.282954761843598579e-01 a


==> figures/training_data.csv <==
x                           y                       label
-7.800410273282216700e-01 1.602536528236908620e-01 a
8.505775947076845700e-01 9.367328144581119620e-01 a
5.534656731875460256e-01 7.112944151319957609e-01 a
1.011221652507519053e-01 -1.187887197215016233e-01 c
7.249425306310095518e-01 -4.683337030300733783e-01 a
-2.106054786565945136e-01 5.349279516815339530e-01 b
7.155264032129760032e-02 2.750171543538555419e-01 c
-9.562067701004486331e-01 3.592954602140319142e-01 a
7.744742547875882455e-01 -3.439814936563445613e-02 a
-2.656914411510851171e-01 8.617725624254055639e-01 a
2.255738420279460588e-01 5.500375515082212008e-01 b
1.623291630967846899e-01 -2.959799358034362893e-01 c
4.527324764932345591e-01 -7.170061516443160254e-01 a
-2.023833156012955214e-02 3.368378166873622348e-01 c
-2.858940704632200180e-01 -2.517182276838985100e-01 c
-3.272608415988549346e-01 -6.506562974835572444e-01 b
-3.971723534101851971e-01 -5.654809596001770799e-01 b
1.168241226480888351e-01 7.192709909352510422e-01 b
6.419097512646976256e-01 -5.415631099320328268e-02 b
9.674281621329330338e-01 -3.223398176484810751e-01 a
-5.887480598127066145e-01 5.556354679398287644e-01 a
-6.968537864784531966e-01 7.789352089149497171e-01 a
6.043267980930651095e-01 1.801283364717094493e-01 b
1.094789913371374546e-02 -7.992221944272082101e-01 a
-4.051308193067759689e-02 -3.792324765677199672e-01 c
-3.593760958973275521e-01 2.006563587410925553e-01 b
7.651136598855496906e-01 -7.331631586274953705e-01 a
-3.907574451711919306e-01 9.137876405202827179e-01 a
4.117961040669304573e-01 -2.861719242685953901e-01 b
-7.913815332032569927e-02 -1.530715562113282857e-02 c
-7.939465605722120234e-01 7.662404714722412802e-01 a
9.144474765230994340e-01 1.472239357033835461e-01 a
-2.562341779043773027e-01 7.928341890251491275e-01 b
-5.314355319168857505e-01 -1.938489817530590908e-01 b
-3.735119053969164771e-01 3.053638864093926042e-01 b
5.057209959184767456e-01 -4.345580198422156482e-01 b
5.059846489963386595e-01 7.277411679839456138e-01 a
-3.996887815100078623e-01 -1.719958884267591692e-02 b
-8.348802745216141741e-01 6.832226876996432274e-01 a
7.192118461385810235e-01 6.769185600752045673e-01 a
-8.608009152612106085e-02 8.388317353970349277e-01 a
-8.560157328244615282e-01 3.475964103875317512e-01 a
-7.877196722477164403e-01 6.215328132076318735e-01 a
3.957321117626475537e-01 6.599895043155807883e-01 a
-3.866321172291828923e-01 6.728260267508143766e-01 a
9.213276841608231127e-01 -8.697874482904401905e-01 a
-5.484724383128245506e-01 -1.273209718450452055e-01 b
-3.328692646345037254e-01 -4.603056188228256129e-01 b
7.801814775590822926e-01 5.099377935679445528e-01 a
-4.711123754156592014e-01 -8.275603628388730204e-01 a
9.844517908061738432e-01 -1.965871564086296708e-02 a
5.317617362723829899e-01 -9.380232603713849482e-01 a
7.954436308725998384e-01 -1.668861153950484955e-02 b
2.712414886269898240e-01 4.468286557961422822e-01 b
4.016331749181736299e-01 -8.388423009108323392e-01 a
-1.643281323646264003e-01 9.718865063225115009e-01 a
-6.820465941261939502e-01 -7.605928417244414153e-01 a
-6.914109176620073516e-01 4.106530464615831821e-01 a
-6.174951523656819763e-01 -6.487426949361354556e-01 a
-1.646242247138003378e-01 -7.815050869601058992e-01 b
-3.304814611125761470e-01 -5.590017376159570617e-01 b
-6.298698751864950651e-03 1.645693918920987375e-01 c
5.457551515396734665e-01 5.459406379716005286e-01 b
7.285214514058879764e-01 3.470145187885957938e-01 a
4.776869450453902211e-01 -1.215918184671258562e-01 b
-5.693784601701334935e-01 -1.015861465750154125e-01 b
-4.490160621739949232e-01 5.453156685750026877e-01 b
4.631106626940435511e-01 1.874405235651841473e-01 b
-4.288792471470532774e-01 -7.373087530431088332e-01 a
-5.961357148376966730e-01 4.867202344039449624e-01 b
-8.798564119785079463e-01 7.454842906816419035e-01 a
-9.481134452323800588e-01 -8.356262531561109430e-01 a
-9.165520604289159046e-01 2.579829490716916141e-01 a
-7.256063048435834606e-01 5.365422749573522943e-02 b
3.993658573325971073e-01 -6.859178321143113433e-01 a
-7.582032766148463221e-01 6.887095075096556496e-01 a
8.743190056522092135e-01 6.478394428836653507e-01 a
2.315404909340803563e-01 -6.748902881956819755e-02 c
-7.718717151918106367e-01 -9.068930604328360179e-01 a
-5.611447596157936868e-01 -3.836576911461115902e-01 b
1.006971949043529158e-01 9.148259479507370173e-02 c
-2.232559374022211607e-01 4.332314205664824502e-01 b
7.863360812693649393e-01 -2.330034980474715578e-01 a
2.131297048984204245e-02 -9.625843348106986053e-01 a
3.883908244665024156e-02 1.954159300832511992e-01 c
-4.230072966177815807e-01 4.042391487898917557e-01 b
-2.198432737609108401e-01 5.327511537780416084e-02 c
-4.546780470906874871e-01 1.608896552679672798e-01 b
-1.048380625851508263e-01 -9.293486076341541668e-01 a
2.188306097713017540e-01 4.052513249594595912e-01 b
-6.899040826952935745e-01 5.388145979169789435e-01 a
-7.576637665270233857e-01 -7.760237769895295123e-01 a
-1.692734575405252517e-01 -1.843803752030284127e-01 c
-7.285210425486572383e-01 -5.143579497741546103e-01 a
-6.348222106670076137e-01 -8.958455891320225017e-01 a
2.434510346669551684e-01 5.178273383316740475e-01 b
-4.039966036553312989e-01 1.238797720305151451e-02 b
1.897274574330136687e-01 7.517915555446452736e-01 b
-1.397059968503981953e-01 -4.811295781607882738e-01 b
-9.772245348857235836e-01 5.967425854067798241e-02 a
9.205813913675955362e-01 -3.287705752624749955e-01 a
4.772236133695322291e-01 -1.352321970340903956e-01 b
2.960436003255904058e-01 7.652281115535730649e-01 a
-4.745692142009980685e-01 1.674059884511531759e-01 b
-7.266854606077517431e-01 4.917531047064402916e-01 a
-6.259810975388253595e-01 9.525264699566102777e-01 a
4.733871316904512128e-01 1.858231233361216095e-01 b
9.335014612990628624e-01 -5.184707802505839069e-02 a
-6.569323792721615263e-02 6.590249572367561370e-01 b
5.805063307034596942e-01 3.908983409762945005e-01 b
2.909327740953759900e-01 -7.232146278939595163e-01 a
2.092775953952141776e-01 -7.019974523372927155e-01 b
-8.266188950837611848e-01 -5.989184927265200908e-01 a
-7.849193346088993994e-01 6.646453016951976434e-01 a
-5.003795044652248336e-02 4.040833976585054277e-01 b
-9.269914126058413917e-01 -5.981251162914142938e-01 a
-1.590100672843730578e-02 2.751344175936867309e-01 c
3.748280541950821387e-02 -9.943930270692578066e-01 a
-7.198187287668218470e-01 3.911252370195572592e-01 a
7.809876243789146688e-01 -8.329258836327939619e-01 a
-6.076973119834050419e-01 5.102634214598069651e-01 a
-9.940074842800177279e-01 3.588106044914580739e-01 a
6.689686268869972086e-01 8.604702930632184277e-01 a
-4.288901751361946513e-01 -8.439797707084795153e-01 a
4.728519902694701127e-01 -8.193829254673876683e-01 a
-1.717918501523147956e-01 7.495150274948574332e-01 a
-1.793388152731352214e-01 8.824362863063295315e-01 a
3.366225304190417766e-01 1.704407186921281792e-01 c
6.748714474929340401e-01 9.836538320747110209e-01 a
9.884938436742611856e-01 -4.961891027879232752e-01 a
3.495125879405034386e-01 2.781770886589716163e-01 b
4.583343759462343847e-01 7.028434632693068007e-01 a
-7.387629813827940595e-01 -8.335619901927306952e-01 a
6.963390911529094840e-01 -5.961495419590123745e-02 b
-3.024961453440533354e-02 5.255377752268126645e-01 b
6.640897416285043153e-01 -8.829192663588718570e-01 a
6.201230601190932390e-03 -7.296682950300008574e-01 b
2.789125290680976033e-01 -4.323314876885600011e-01 b
-6.292505035254540857e-01 3.433046312776943942e-02 b
-6.987463390238697336e-01 1.258248657006757476e-01 b
-3.693359891046033017e-01 2.704557133019607207e-01 b
-7.169765472645961424e-01 9.936720220997510289e-01 a
1.046192164015258275e-01 7.620221461803931007e-01 a
3.723218148388571791e-01 1.914551564362760860e-01 c
5.029272405128744072e-01 6.387691692898307405e-01 b
9.461731116722991164e-01 9.235117090849256360e-01 a
-9.595736520381266121e-01 -8.362279514621748788e-01 a
9.741909374300119495e-01 7.402185978282749268e-02 a
4.858858199741078465e-02 -6.184320516745551721e-01 b
-6.163015422352913220e-01 -9.383882369415086355e-01 a
-1.797676152657292636e-01 -3.859077932402958933e-01 b
3.126762818190111926e-01 -7.559733975425182440e-01 a
-1.915285158427724177e-01 -2.363523977375616703e-01 c
2.367834572911000635e-01 5.944117255696919067e-01 b
7.322864346072390784e-01 6.514010165156214338e-01 a
-7.321986622760645602e-01 9.267451857261896908e-01 a
-6.979218924853469730e-02 -5.554210452599384062e-02 c
-9.907596920609227364e-01 -4.390873013142089221e-01 a
1.158094574635752938e-01 2.836602159014549596e-01 c
-3.699233748142123357e-01 -8.928920570059457607e-01 a
7.068424580242733679e-01 3.043123634192188565e-01 a
4.194367479103844332e-03 -9.921862374385228556e-01 a
-4.708570754910401668e-01 -4.665758339384185049e-02 b
-8.380330829800173298e-01 -3.963497715548867095e-01 a
4.636953123597609139e-01 -9.775740371465109213e-01 a
1.668374732805240068e-01 -1.674725364559281893e-02 c
-2.705966069683722885e-01 2.291966835285277337e-01 c
4.516748414232927278e-01 -8.973072618214672502e-03 b
7.730588446044817097e-02 6.741095879171341565e-01 b
9.679322984744485048e-01 9.511203836639201548e-01 a
8.007799113771387756e-01 -3.848425916330944219e-02 a
2.758924439952574748e-01 7.171313826877989683e-02 c
1.578877936255473902e-01 -7.827499481161888095e-01 a
9.095362327037983530e-01 -5.050297359190347724e-01 a
-5.510089497944381520e-01 8.826120886233377316e-01 a
9.236217341630437172e-01 -7.449251538926979777e-01 a
-7.535338326705918188e-01 -7.453514990242449123e-02 b
2.573824661495704991e-01 -1.199544255686508798e-01 c
-3.496749093840612055e-01 -2.109672429155871054e-01 b
-6.577155160368011177e-01 4.546486022747298072e-02 b
-4.391454330763961966e-01 -7.161683858440961448e-01 a
8.640647703131463242e-01 7.521882541433044800e-02 a
4.644835572604186780e-01 -3.246763110668724472e-01 b
-8.426393476612767941e-01 -4.219589579938625157e-01 a
3.669701773907900755e-01 9.989219741701460542e-02 b
-1.699688383023589822e-01 5.508350601908240662e-03 c
1.947663428693615639e-01 -4.761211404555854010e-02 c
8.706628992068181638e-01 3.683635759267105403e-01 a
8.474273419060880386e-01 9.014198128214456762e-01 a
1.189492694223579505e-01 1.271976530430123375e-01 c
-5.999646622468761681e-01 -3.035398225538636918e-01 b
-4.410755252771152435e-01 -8.018141171619919128e-01 a
-4.896093655920974452e-01 3.754047993317348730e-01 b
-5.982535681164717900e-01 1.656087266163308591e-02 b
1.467818468121622200e-01 -6.052777226435954727e-01 b
-6.882834439889069511e-01 -6.614307832765180528e-01 a
-8.420132119200685050e-01 -7.869542027283453756e-01 a
5.319751134484684840e-01 7.002443860990255065e-01 a
-5.644578610935317986e-01 5.583285974386766881e-01 a
-3.675767082121939033e-01 8.772191426209086096e-02 c
4.518456373379509117e-02 -9.851338836139122979e-01 a
2.572293512324494991e-01 -5.536867160141378807e-01 b
-9.580441240607215914e-01 3.797574217440720101e-01 a
-2.592760060096450658e-01 5.840587651909621147e-01 b
-2.960024658585738155e-01 9.224768599400017255e-01 a
8.556336852757613354e-01 4.750810757988952471e-01 a
-3.988083822476948814e-01 -7.600502012109124905e-01 a
-6.149808228764401807e-01 -8.570018290566108199e-01 a
8.981204805879436925e-01 -2.513488122404359260e-01 a
1.270889157777095324e-01 3.197794057764236086e-01 c
-6.057891794718468503e-01 -1.905674011323901240e-01 b
-5.220537542743026727e-01 -1.872836469180534369e-01 b
-7.114912650296398855e-01 -8.752004689868819742e-01 a
9.307951248852013304e-01 -6.828406050070798816e-01 a
-7.639293965930427088e-01 2.356780991991180851e-01 a
8.897091435740200893e-01 9.843217442215421720e-01 a
-3.376139475991637440e-01 -7.021641851573532378e-01 a
-3.782125147232537898e-01 3.932123370144160468e-01 b
5.770732507782663223e-01 -3.587424649348716077e-01 b
9.335403006841940243e-01 6.711380208845318940e-01 a
-3.317132578443147128e-01 -5.672387189488221626e-01 b
9.597645848261635582e-01 -3.069448654503073026e-01 a
-6.584112815131997198e-01 1.312323294539752272e-01 b
-6.777658452041352977e-01 2.340461977493593082e-01 b
6.218387237693057124e-02 9.370501192725875228e-01 a
-3.970611229228169226e-01 5.244667255916284354e-01 b
4.366245924435849801e-01 5.316691755071711878e-01 a
8.972036101176219525e-01 -6.465891314636624809e-01 a
8.167205399932602194e-01 8.912639830996931245e-01 a
8.519699082284053482e-01 -8.267634522646507556e-01 a
-3.640495274894379740e-01 -7.897064221718093080e-01 a
-1.767169136776680638e-02 8.841887640787240432e-01 a
6.147857237053477863e-01 5.012421684117818188e-02 b
-8.391579126938562005e-01 -4.275434621927609591e-01 a
6.752561008848581015e-01 8.930271674073850807e-01 a
-4.992267868375674933e-01 3.847075000396495970e-01 b
4.428780252018194030e-01 -3.430350388171745646e-01 b
-1.932212854924781897e-01 -2.790850274523279939e-01 c
-3.001815279236517142e-01 -5.524692496785870155e-01 b
6.747087283772819077e-01 2.383557354089331781e-01 b
-1.912571763657866519e-01 -1.592433678559184163e-01 c
-5.998972027174342969e-02 3.575833518265112421e-01 b
-1.905596273227538884e-01 -9.212329874405351671e-01 a
-5.824550890566997374e-01 8.644426970614391692e-01 a
-4.681321159966804757e-01 1.041228177985653591e-01 b
8.401089643824066755e-02 -2.582193285179796849e-01 c
3.451690431887393107e-01 -8.892569339741667189e-01 a
-8.393253825318842676e-01 -8.048671436344627672e-01 a
-2.480477150403213038e-01 1.205695491042368950e-01 c
6.646561812630829014e-01 6.434115650200225023e-01 a
7.359274782002946935e-01 -5.513425410236241220e-01 a
-4.764752647812797726e-01 -2.485663107498004010e-02 b
7.514125040394386001e-01 9.018836440466413418e-01 a
7.087837199807374144e-01 -2.639397181060032516e-01 b
-4.857157576613160277e-01 1.920137305276086170e-01 b
3.624320488586052491e-01 7.622609026328941439e-02 c
-6.615292462116650896e-02 6.818079159578773751e-01 b
4.607565584237585110e-01 8.588909262624131458e-01 a
8.054770220538471914e-01 -3.212829433199579920e-01 a
4.037848211031658252e-02 6.509630161046795482e-01 b
8.399313887571455695e-01 -3.650381036935790302e-01 a
3.455433306489577028e-01 -8.462459500937480339e-01 a
-9.392008408581038470e-01 -4.523281611980820571e-01 a
9.915853419875648722e-01 7.736036777623582772e-01 a
-5.550574456065149320e-01 8.433512394400126677e-01 a
-4.326053990088138956e-01 8.563650632505637184e-01 a
-5.054668077077821842e-01 -6.373139244100880507e-01 a
8.856693538347180095e-01 5.785441968534204005e-01 a
3.810615989530203862e-01 8.329398861238417329e-01 a
-9.900201462848352563e-01 6.293808810726748693e-01 a
7.219153938916731406e-01 -6.476247518574937967e-01 a
1.691466623883157716e-01 -3.886904192006137571e-01 b
-3.265475983049417330e-01 7.376112722585232984e-01 b
-6.955860630488173157e-01 1.384149518314670146e-01 a
-8.879989478021066418e-01 9.654350464913248331e-01 a
-1.080936566704466806e-01 -1.226546914012582867e-02 c
3.842095553519917495e-01 8.407226769401128230e-01 a
-8.365298527166360465e-01 9.170194578513886086e-01 a
4.610832936485207423e-01 6.436351985897130756e-01 a
6.350210965396902996e-01 8.923040665144865713e-02 b
1.989609217502699146e-01 7.729429623485493117e-01 b
-7.585375939799339218e-01 5.584601008644096698e-01 a
-6.195399509940076044e-01 6.699739003246589775e-01 a
5.423395789811209511e-01 -1.889163219396396975e-01 b
1.984135690583497258e-01 9.106250084612639295e-01 a
6.623815282665304061e-01 3.329248984224890684e-01 b
-9.692198621659824376e-01 1.029657973508237845e-01 a
4.446922871713314684e-01 5.785001910059708319e-01 a
-4.177611474915923218e-01 -2.960529349991549708e-01 b
-8.243253696934356167e-01 9.079676068242934495e-01 a
-3.543203516801127773e-01 -6.680723529444048125e-01 b
-7.219181677706871803e-01 -6.059470718002322176e-01 a
-9.481292096638958000e-01 -8.827877253700144866e-01 a
8.841755062847376223e-01 4.610645933943815500e-01 a
6.492269281141429538e-01 3.566768057968814354e-01 b
-7.103395325055616993e-02 1.750110033006910815e-01 c
2.247000089911084242e-01 -6.002734173996504552e-02 c
-5.560596308596066351e-03 -5.146066726880376141e-01 b
7.367098684563013755e-01 -3.508199689955926459e-02 a
-7.376677619968159405e-01 -9.806394095833936841e-01 a
-1.857690350914187327e-02 1.922899713365255892e-02 c
6.658330492177688686e-01 -8.837360213173692802e-01 a
-8.857952662766344076e-04 8.318614426099344428e-01 a
4.801135894781842772e-01 1.667183185658149824e-01 b
8.021193764413634408e-01 8.344130844366048905e-01 a
-1.339099800104541771e-01 -1.898015008904729850e-01 c
7.788432932113045215e-01 -7.030513985986905912e-01 a
-5.830001842881311624e-01 2.348711967344223606e-01 b
-8.350596392205764662e-01 -7.013913566805012323e-01 a
1.630540466684688994e-01 -8.619820820914547710e-01 a
3.841196813889531381e-01 -9.909620774245866404e-01 a
7.704905629247100762e-01 -5.668658875581826795e-01 a
3.576315064470925176e-01 8.678328838713280646e-01 a
5.622884763045568057e-01 -3.358285687709030576e-01 b
-4.084385311612097613e-01 2.331093565097239750e-01 b
6.379641353386737990e-01 5.175495332857626973e-01 a
-4.174179988973025779e-02 -8.944790824465616019e-01 a
7.259019493491714048e-01 -9.721698776201510572e-01 a
-6.167849339470103942e-01 3.643710628180747424e-01 a
6.621674210560302143e-01 -2.140918032713188257e-01 b
9.875991998463171662e-01 -4.084789250087459411e-01 a
-8.989280593281303577e-01 1.889314426413932768e-01 a
-5.356156513313217182e-01 -3.559852707858079945e-02 b
6.276100520076060008e-01 4.309379859207675967e-01 a
-8.021875605616097804e-01 -2.255657713853858048e-01 a
-4.498020970470284485e-01 1.293053460550479539e-01 b
-1.525642836420533222e-01 4.228705745665162219e-01 b
-1.278341316376907510e-01 8.325469060894135076e-01 a
5.451339357758329118e-01 -6.031773576940373527e-01 a
-8.100154836805326664e-01 -7.766168917955915685e-01 a
-4.746018937365019674e-01 1.206043897125026465e-01 b
7.345778251161731998e-01 -7.574912741719064257e-03 b
5.496902493587745298e-01 -1.513956903908886265e-01 b
5.978488204876022394e-01 -2.429104893256799347e-01 b
-4.153611581369107686e-01 -9.926799207236833844e-01 a
-6.801109584127580376e-01 5.074799133056533407e-01 a
4.869436794817683101e-01 7.581175745919712661e-01 a
-8.495230574317118588e-01 8.752888330764501124e-01 a
-2.863426578774466158e-01 4.001473472079186688e-01 c
-7.966247846128202692e-01 -6.841035037251486095e-01 a
-7.687232982453695573e-01 -9.885778383817545034e-03 a
-1.294166810944046286e-01 3.669588137268631201e-02 c
9.326471643517884047e-01 -5.032555544477348430e-01 a
-3.047779706497075747e-01 -4.174144802269674770e-01 b
-4.843048368409272886e-01 8.921806822571680673e-01 a
-8.481201801251814221e-01 1.913667689075089218e-01 a
6.744502705298081047e-01 2.014241417604214490e-01 b
5.171733907148199361e-01 6.797564527951291957e-01 a
-3.801603431012432477e-01 -3.025604842279767670e-01 b
3.455901971157171459e-01 -1.712816348285735035e-01 c
8.585795227356918247e-01 -3.239974353578767285e-02 a
9.573301552437680773e-01 -1.562140716637461235e-01 a
9.381704649895501458e-01 -1.094625865308491708e-01 a
-3.306925093456030140e-01 -6.487146615246619508e-01 b
-2.399019390715881883e-01 8.826750189596967999e-01 a
2.120107542385363253e-02 7.613972259258425801e-01 b
-9.400680537760410793e-01 -8.280999052174600195e-01 a
-1.243650153999271701e-01 -2.380883032518104070e-01 c
6.066529530395097236e-01 -3.175937994148734234e-01 b
7.578941488023498430e-01 -9.769019948541846077e-03 b
2.118051006834309469e-02 -2.014158643129246862e-01 c
7.891949870608636619e-01 9.367192006017628358e-01 a
-3.967581755085769490e-01 -1.335250707806847625e-01 b
6.268605882531046447e-01 -7.110611038424943242e-01 a
-1.348774864499204806e-01 -7.997276893007847498e-01 a
4.590267528964249166e-01 3.479000362080872932e-01 b
-6.697780356367659671e-01 -4.091484338515654073e-01 b
4.530405108081447807e-03 8.593547050633907336e-01 a
6.614077842091334869e-01 5.758364142459175827e-01 a
-9.297360858981882359e-01 1.358908077892895250e-02 a
-2.138900985971345925e-01 -9.775531084346422706e-01 a
-6.524742220065959941e-01 -6.008135276215760268e-01 a
-2.583843096570843656e-01 3.091193588746488086e-01 c
4.160142472616845666e-01 6.234443671212435145e-01 a
5.720327578220139042e-01 1.279300327080357125e-01 b
-2.315971416540341110e-02 1.555944197384540040e-02 c
7.388943536710157467e-01 4.310196761606226445e-01 a
3.340500125926901820e-01 -4.183875291357201931e-01 b
-1.867543508467155444e-01 9.985755831913538660e-01 a
2.068187251527859871e-01 3.766912110261035895e-01 b
-2.666447199633243947e-01 -7.668194424769256834e-01 a
9.121718905112090603e-01 9.518071300140311664e-01 a
5.305572509085794142e-01 -6.621907618909228521e-01 a
-6.083775413546501643e-01 7.762659037238899273e-01 a
-1.087399433548921213e-01 1.964904100280886468e-01 c
-9.447500640561634633e-02 -9.829256096833893785e-02 c
-4.712597165408514144e-01 -3.707764408811309309e-02 b
-8.489589118793114952e-01 -5.851013645175608957e-01 a
-9.125269386109788883e-01 4.133789103117158081e-01 a
6.535212295856773768e-01 -3.494755968266485269e-01 b
-6.358393173052574454e-01 -3.526755346658529966e-01 a
2.028883608568656793e-01 4.174879645829392416e-01 b
5.883221148304995651e-02 7.287851213156548713e-01 a
6.923810618197208111e-01 7.484493013327893074e-01 a
-4.128081981733044969e-01 2.455599333846845145e-01 b
-4.584300444003703845e-01 -6.075263894636455664e-01 b
1.272777453891160704e-01 -2.952367867949623470e-01 c
-4.339586590379405084e-01 -7.824573283417781688e-01 a
-6.920530178534267662e-01 -8.182423300812515787e-01 a
-3.967549624487414217e-01 2.206815698692108363e-01 b

